Galaxies hosting an AGN: a view from the CALIFA survey

We study the presence of optically-selected Active Galactic Nuclei (AGNs) within a sample of 867 galaxies extracted from the extended {\it Calar-Alto Legacy Integral Field spectroscopy Area} (eCALIFA) spanning all morphological classes. We identify 10 Type-I and 24 Type-II AGNs, amounting to $\sim4$ per cent of our sample, similar to the fraction reported by previous explorations in the same redshift range. We compare the integrated properties of the ionized and molecular gas, and stellar population of AGN hosts and their non-active counterparts, combining them with morphological information. The AGN hosts are found in transitory parts (i.e. green-valley) in almost all analysed properties which present bimodal distributions (i.e. a region where reside star-forming galaxies and another with quiescent/retired ones). Regarding morphology, we find AGN hosts among the most massive galaxies, with enhanced central stellar-mass surface density in comparison to the average population at each morphological type. Moreover, their distribution peaks at the Sab-Sb classes and none are found among very late-type galaxies (> Scd). Finally, we inspect how the AGN could act in their hosts regarding the quenching of star-formation. The main role of the AGN in the quenching process appears to be the removal (or heating) of molecular gas, rather than an additional suppression of the already observed decrease of the star-formation efficiency from late-to-early type galaxies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
